Uncertainty-Aware Online Merge Planning with Learned Driver Behavior

Safe and reliable autonomy solutions are a critical component of next-generation intelligent transportation systems. Autonomous vehicles in such systems must reason about complex and dynamic driving scenes in real time and anticipate the behavior of nearby drivers. Human driving behavior is highly nuanced and specific to individual traffic participants. For example, drivers might display cooperative or non-cooperative behaviors in the presence of merging vehicles. These behaviors must be estimated and incorporated in the planning process for safe and efficient driving. In this work, we present a framework for estimating the cooperation level of drivers on a freeway and plan merging maneuvers with the drivers' latent behaviors explicitly modeled. The latent parameter estimation problem is solved using a particle filter to approximate the probability distribution over the cooperation level. A partially observable Markov decision process (POMDP) that includes the latent state estimate is solved online to extract a policy for a merging vehicle. We evaluate our method in a high-fidelity automotive simulator against methods that are agnostic to latent states or rely on $\textit{a priori}$ assumptions about actor behavior.

==> figs/coop_new.csv <==
time,mu,minimum,maximum
0.0,0.4928373876134406,0.09299373226889118,0.8947302992561761
0.1,0.4882815908244119,0.07306422649351445,0.8908181282841892
0.2,0.48185506317372157,0.06150288277120475,0.8721433127394149
0.3,0.472261568456168,0.05767802022531199,0.8721433127394149
0.4,0.4659709389664859,0.05,0.86607116622114
0.5,0.46391247209747255,0.05,0.8908181282841892
0.6,0.4644394798229348,0.05,0.8908181282841892
0.7,0.4597111504808628,0.05,0.8466051687001916
0.8,0.45568315009992516,0.049174874848496,0.839192457993682
0.9,0.4515447224032889,0.05,0.8408181282841891
1.0,0.4558846245716216,0.05,0.83298667942447
1.1,0.45759943425903843,0.05,0.8499999999999999
1.2,0.46083561909435394,0.05,0.8586359216949189
1.3,0.4676335182237877,0.05,0.8586359216949189
1.4,0.46295525821658845,0.05,0.8586359216949189
1.5,0.46544034538439455,0.05,0.8760193344479721
1.6,0.46081053669135913,0.05,0.8586359216949189
1.7,0.44702257105484666,0.05000000000000002,0.8586359216949189
1.8,0.4287212240751026,0.05,0.8086359216949188
1.9,0.4146736947397316,0.05000000000000002,0.7842342374201925
2.0,0.39981454172636915,0.05,0.7789602458161258
2.1,0.3850150293028409,0.05,0.7342342374201924
2.2,0.38210022941005095,0.05,0.7289602458161257
2.3,0.3896950130992098,0.05000000000000002,0.7289602458161257
2.4,0.3903211150146857,0.05000000000000002,0.7289602458161257
2.5,0.3876270993766326,0.05,0.7289602458161257
2.6,0.39403229200701984,0.05,0.7789602458161258
2.7,0.480841665766944,0.09541964357056908,0.8789602458161259
2.8,0.814373376635584,0.6789602458161257,0.9921219757104351
2.9,0.8794831873410225,0.7789602458161258,0.9921219757104351
3.0,0.8922303425523999,0.792121975710435,1.0
3.1,0.8888667035481862,0.792121975710435,1.0
3.2,0.8864188003254525,0.7421219757104349,1.0
3.3,0.8817708971027185,0.7421219757104349,1.0
3.4,0.876859969685668,0.7421219757104349,1.0
3.5,0.8730332862200385,0.7421219757104349,1.0
3.6,0.8715853829973044,0.6921219757104349,1.0
3.7,0.8714217237259914,0.6921219757104349,1.0
3.8,0.8661320160660454,0.6921219757104349,1.0
3.9,0.8644265523575201,0.6921219757104349,1.0
4.0,0.8616053326004156,0.6921219757104349,1.0
4.1,0.8574471370376279,0.6921219757104349,1.0
4.2,0.8533416733291026,0.6921219757104349,1.0
4.3,0.8471519656691565,0.6421219757104348,1.0
4.4,0.8462149898634731,0.6421219757104348,1.0
4.5,0.8418622580092106,0.6421219757104348,1.0
4.6,0.842609526154948,0.6421219757104348,1.0
4.7,0.8395883063978435,0.6421219757104348,1.0
4.8,0.83485133059216,0.6421219757104348,1.0
4.9,0.8297458668836349,0.6421219757104348,1.0
5.0,0.8275088910779512,0.6421219757104348,1.0
5.1,0.8254719152722679,0.6421219757104348,1.0
5.2,0.8223719152722678,0.6421219757104348,1.0
5.3,0.8149349394665845,0.5921219757104348,1.0
5.4,0.81381371970948,0.5921219757104348,1.0
5.5,0.8098294757580591,0.5921219757104348,1.0
5.6,0.8053924999523756,0.5921219757104348,1.0
5.7,0.802939768098113,0.5921219757104348,0.9921219757104351
5.8,0.799050060438167,0.5921219757104348,1.0
5.9,0.7990288406810625,0.5921219757104348,1.0
6.0,0.7951761088267998,0.5921219757104348,1.0
6.1,0.7915233769725374,0.5499999999999996,1.0
6.2,0.7888391330211166,0.5421219757104347,1.0
6.3,0.7845706451182748,0.5421219757104347,1.0
6.4,0.7839021572154331,0.5421219757104347,1.0
6.5,0.7852494253611704,0.5421219757104347,1.0
6.6,0.7840651814097496,0.5421219757104347,1.0
6.7,0.7812809374583288,0.5421219757104347,1.0
6.8,0.7777966935069078,0.5421219757104347,1.0
6.9,0.7740439616526453,0.5421219757104347,1.0
7.0,0.7741912297983825,0.5421219757104347,1.0
7.1,0.7702912297983825,0.5421219757104347,0.95
7.2,0.7682227418955407,0.5421219757104347,0.9921219757104351
7.3,0.7671542539926991,0.49212197571043476,0.95
7.4,0.7672857660898572,0.49212197571043476,0.95
7.5,0.7688172781870156,0.4999999999999996,0.95
7.6,0.7662330342355947,0.49212197571043476,1.0
7.7,0.764448790284174,0.49212197571043476,0.9921219757104351
7.8,0.7641645463327529,0.49212197571043476,1.0
7.9,0.7609118144784904,0.49212197571043476,0.9921219757104351
8.0,0.7575433265756486,0.49212197571043476,0.9921219757104351
8.1,0.7571433265756486,0.49212197571043476,0.95
8.2,0.7566433265756485,0.49212197571043476,0.9921219757104351
8.3,0.7551433265756486,0.49212197571043476,0.9921219757104351
8.4,0.7550748386728068,0.49212197571043476,0.9921219757104351
8.5,0.7493221068185443,0.49212197571043476,0.95
8.6,0.7479536189157026,0.4499999999999996,0.9921219757104351
8.7,0.7464693749642818,0.4499999999999996,0.9921219757104351
8.8,0.7452693749642816,0.4499999999999996,1.0
8.9,0.7439008870614399,0.44212197571043477,1.0
9.0,0.7428481552071774,0.44212197571043477,0.9921219757104351
9.1,0.7391796673043356,0.44212197571043477,1.0
9.2,0.7382954233529146,0.44212197571043477,0.9921219757104351
9.3,0.7368111794014939,0.44212197571043477,0.95
9.4,0.7339426914986521,0.44212197571043477,0.95
9.5,0.729942691498652,0.44212197571043477,0.95
9.6,0.7262426914986521,0.44212197571043477,0.95
9.7,0.7220584475472311,0.3921219757104348,0.95
9.8,0.7219584475472313,0.3921219757104348,0.95
9.9,0.7204742035958102,0.3921219757104348,0.95
10.0,0.7191899596443895,0.39999999999999963,0.9921219757104351
10.1,0.7190372277901268,0.3921219757104348,0.95
10.2,0.7186687398872852,0.3921219757104348,0.9921219757104351
10.3,0.7153002519844434,0.3921219757104348,0.95
10.4,0.7160002519844434,0.3921219757104348,0.95
10.5,0.7138002519844434,0.3921219757104348,0.95
10.6,0.7127002519844434,0.3921219757104348,0.95
10.7,0.7119475201301807,0.39999999999999963,0.9921219757104351
10.8,0.710594788275918,0.39999999999999963,0.95
10.9,0.7098947882759181,0.3921219757104348,1.0
11.0,0.7085105443244973,0.3921219757104348,1.0
11.1,0.7085263003730764,0.3921219757104348,1.0
11.2,0.7083578124702347,0.3921219757104348,1.0
11.3,0.7056893245673931,0.3921219757104348,1.0
11.4,0.703705080615972,0.3921219757104348,0.9921219757104351
11.5,0.7038523487617095,0.34999999999999964,1.0
11.6,0.7025681048102886,0.3421219757104348,1.0
11.7,0.7011681048102886,0.34999999999999964,0.95
11.8,0.6969838608588678,0.3421219757104348,0.95
11.9,0.699115372956026,0.34999999999999964,1.0
12.0,0.698531129004605,0.3421219757104348,1.0
12.1,0.6959626411017633,0.3421219757104348,0.95
12.2,0.6954783971503425,0.3421219757104348,0.95
12.3,0.6951099092475007,0.3421219757104348,0.9921219757104351
12.4,0.69172566529608,0.34999999999999964,0.9921219757104351
12.5,0.6922414213446589,0.34999999999999964,0.95
12.6,0.6897729334418171,0.3421219757104348,0.95
12.7,0.6903729334418173,0.3421219757104348,0.95
12.8,0.6919202015875547,0.3421219757104348,0.95
12.9,0.6901202015875547,0.3421219757104348,0.95
13.0,0.6853359576361336,0.3,0.95
13.1,0.6843674697332921,0.3421219757104348,0.95
13.2,0.6806674697332921,0.3421219757104348,0.95
13.3,0.679767469733292,0.3,0.95
13.4,0.6803832257818712,0.3421219757104348,0.95
13.5,0.6806989818304504,0.3,0.95
13.6,0.6771989818304504,0.29999999999999966,0.95
13.7,0.6753304939276086,0.29999999999999966,0.95
13.8,0.6751462499761878,0.29999999999999966,0.95
13.9,0.6748935181219251,0.3,0.95
14.0,0.6729092741705042,0.29999999999999966,0.95
14.1,0.6727407862676624,0.29999999999999966,0.95
14.2,0.6728407862676625,0.29999999999999966,0.95
14.3,0.6705407862676624,0.29999999999999966,0.95
14.4,0.6710407862676625,0.29999999999999966,0.95
14.5,0.6682722983648207,0.2921219757104348,0.95
14.6,0.6687722983648207,0.2921219757104348,0.95
14.7,0.6688880544133999,0.25,0.95
14.8,0.6670880544133999,0.24999999999999967,0.95
14.9,0.6647195665105582,0.2921219757104348,0.95
15.0,0.661319566510558,0.24999999999999967,0.95


==> figs/noncoop_new.csv <==
time,mu,minimum,maximum
0.0,0.4928373876134406,0.09299373226889118,0.8947302992561761
0.1,0.4948313266915719,0.09016729771508336,0.8923782722366764
0.2,0.484405260371119,0.07195621263816884,0.8900702893046528
0.3,0.4735411502303261,0.05,0.8959087540037205
0.4,0.4715833150311139,0.05,0.8959087540037205
0.5,0.46076490610257026,0.04728621728081475,0.8959087540037205
0.6,0.45477052653969247,0.04673167505995228,0.8999999999999999
0.7,0.45129990350737825,0.05,0.8999999999999999
0.8,0.45017611340813335,0.05,0.8999999999999999
0.9,0.4583753542781215,0.05,0.8999999999999999
1.0,0.4649904812604667,0.05,0.9086359216949189
1.1,0.4725049065439549,0.05,0.9329866794244701
1.2,0.47251013484908067,0.04510858867539666,0.9197828677767554
1.3,0.4720139855058311,0.05,0.922505585903969
1.4,0.4718900642726664,0.05,0.9243601009788673
1.5,0.47312463076752687,0.05,0.9115576241155197
1.6,0.46367959968453476,0.05,0.9086359216949189
1.7,0.4437254963181539,0.05,0.9086359216949189
1.8,0.42066887829553024,0.05,0.8890682992736882
1.9,0.389898296469617,0.05,0.8499999999999999
2.0,0.35464990111215333,0.04510858867539666,0.8225055859039689
2.1,0.3348929390322504,0.04510858867539666,0.7999999999999998
2.2,0.31891943352891033,0.03528455634622488,0.7789602458161258
2.3,0.3087273238395538,0.036077507382243273,0.7342342374201924
2.4,0.2976216462430806,1.3877787807814457e-17,0.7289602458161257
2.5,0.2802979381162548,1.3877787807814457e-17,0.6842342374201924
2.6,0.25908619142778894,1.3877787807814457e-17,0.6289602458161256
2.7,0.2443442463969792,0.0,0.5999999999999996
2.8,0.22711292668926966,1.3877787807814457e-17,0.5289602458161256
2.9,0.2112348356167084,1.3877787807814457e-17,0.4451085886753966
3.0,0.1985097630980138,0.036077507382243273,0.3860775073822432
3.1,0.19055243419821255,0.0,0.3860775073822432
3.2,0.18496105232743235,0.0,0.3860775073822432
3.3,0.17865472229379364,0.0,0.3451085886753966
3.4,0.18296295327959716,0.0,0.3860775073822432
3.5,0.18418838047251,0.0,0.3860775073822432
3.6,0.18523879806846816,0.0,0.3860775073822432
3.7,0.18188548166055293,0.0,0.3860775073822432
3.8,0.1849787994389087,0.0,0.3860775073822432
3.9,0.18906233439461528,0.0,0.3860775073822432
4.0,0.19100465992179774,0.0,0.3860775073822432
4.1,0.195170132714918,0.0,0.3860775073822432
4.2,0.19502582268538904,0.0,0.4360775073822432
4.3,0.1970372026263311,0.0,0.4360775073822432
4.4,0.19760427253774415,0.0,0.4360775073822432
4.5,0.19996155962650802,0.0,0.4360775073822432
4.6,0.2004369088778582,0.0,0.4360775073822432
4.7,0.1994679480996794,0.0,0.4360775073822432
4.8,0.1963794216762022,0.0,0.39999999999999997
4.9,0.19528270954836865,0.0,0.3860775073822432
5.0,0.19723717694286977,0.0,0.39999999999999997
5.1,0.1950934287268253,0.0,0.4360775073822432
5.2,0.19465673727474797,0.0,0.4360775073822432
5.3,0.18836614024165396,0.0,0.3951085886753966
5.4,0.17531448722799528,0.0,0.3951085886753966
5.5,0.17082943594784603,0.0,0.3451085886753966
5.6,0.16463573078543667,0.0,0.35
5.7,0.1577562252582321,0.0,0.3451085886753966
5.8,0.15316082934194916,0.0,0.3451085886753966
5.9,0.1497586575684412,0.0,0.3451085886753966
6.0,0.14574453119877614,0.0,0.3
6.1,0.1413717078932158,0.0,0.29510858867539663
6.2,0.1345988845876555,0.0,0.29510858867539663
6.3,0.1297260612820952,0.0,0.25
6.4,0.12201410668593805,0.0,0.25
6.5,0.11301193491243013,0.0,0.24510858867539664
6.6,0.10036846007481744,0.0,0.2
6.7,0.08451520241455553,0.0,0.19510858867539665
6.8,0.07585216193164444,0.0,0.15000000000000002
6.9,0.0614771668525762,0.0,0.15000000000000002
7.0,0.04851412636966509,0.0,0.10000000000000002
7.1,0.03885108588675398,0.0,0.1
7.2,0.03348043435470159,0.0,0.1
7.3,0.035690217177350804,0.0,0.1
7.4,0.0401902171773508,0.0,0.1
7.5,0.048000000000000015,0.0,0.15000000000000002
7.6,0.059000000000000025,0.0,0.15000000000000002
7.7,0.06550000000000002,0.0,0.15000000000000002
7.8,0.06940000000000002,0.0,0.15000000000000002
7.9,0.0747,0.0,0.2
8.0,0.08300000000000002,0.0,0.2
8.1,0.08589999999999999,0.0,0.2
8.2,0.09079999999999999,0.0,0.2
8.3,0.09219999999999998,0.0,0.2
8.4,0.09839999999999999,0.0,0.25
8.5,0.1018,0.0,0.25
8.6,0.1076,0.0,0.25
8.7,0.1102,0.0,0.25
8.8,0.11759999999999998,0.0,0.25
8.9,0.1235,0.0,0.25
9.0,0.12719999999999998,0.0,0.25
9.1,0.1286,0.0,0.3
9.2,0.1324,0.0,0.3
9.3,0.13369999999999996,0.0,0.3
9.4,0.13529999999999998,0.0,0.3
9.5,0.13539999999999996,0.0,0.3
9.6,0.1381,0.0,0.3
9.7,0.13729999999999998,0.0,0.3
9.8,0.1416,0.0,0.3
9.9,0.1458,0.0,0.35
10.0,0.1509,0.0,0.35
10.1,0.1559,0.0,0.35
10.2,0.16079999999999997,0.0,0.35
10.3,0.16169999999999998,0.0,0.35
10.4,0.16679999999999998,0.0,0.35
10.5,0.16829999999999998,0.0,0.35
10.6,0.1735,0.0,0.35
10.7,0.17489999999999997,0.0,0.39999999999999997
10.8,0.17479999999999998,0.0,0.39999999999999997
10.9,0.17819999999999997,0.0,0.39999999999999997
11.0,0.17880000000000001,0.0,0.39999999999999997
11.1,0.18109999999999993,0.0,0.39999999999999997
11.2,0.1833,0.0,0.39999999999999997
11.3,0.187,0.0,0.39999999999999997
11.4,0.18819999999999998,0.0,0.39999999999999997
11.5,0.1897,0.0,0.39999999999999997
11.6,0.19679999999999997,0.0,0.44999999999999996
11.7,0.19789999999999996,0.0,0.44999999999999996
11.8,0.19699999999999998,0.0,0.44999999999999996
11.9,0.2003,0.0,0.44999999999999996
12.0,0.2015,0.0,0.44999999999999996
12.1,0.20479999999999998,0.0,0.44999999999999996
12.2,0.20629999999999998,0.0,0.44999999999999996
12.3,0.20769999999999997,1.3877787807814457e-17,0.44999999999999996
12.4,0.2102,0.0,0.44999999999999996
12.5,0.2127,0.0,0.44999999999999996
12.6,0.21520000000000003,0.0,0.44999999999999996
12.7,0.2185,1.3877787807814457e-17,0.44999999999999996
12.8,0.22169999999999998,1.3877787807814457e-17,0.49999999999999994
12.9,0.22369999999999998,0.0,0.49999999999999994
13.0,0.22769999999999999,1.3877787807814457e-17,0.49999999999999994
13.1,0.2287,0.0,0.49999999999999994
13.2,0.2332,1.3877787807814457e-17,0.49999999999999994
13.3,0.23839999999999997,0.0,0.49999999999999994
13.4,0.23779999999999998,1.3877787807814457e-17,0.5499999999999999
13.5,0.23929999999999998,0.0,0.5499999999999999
13.6,0.24089999999999995,0.0,0.5499999999999999
13.7,0.24069999999999997,0.0,0.5499999999999999
13.8,0.24420000000000003,0.0,0.5499999999999999
13.9,0.24599999999999997,0.0,0.5499999999999999
14.0,0.249,0.0,0.5499999999999999
14.1,0.2498,1.3877787807814457e-17,0.5499999999999999
14.2,0.25029999999999997,1.3877787807814457e-17,0.5499999999999999
14.3,0.2522,1.3877787807814457e-17,0.5499999999999999
14.4,0.25549999999999995,1.3877787807814457e-17,0.5499999999999999
14.5,0.2572,0.0,0.5499999999999999
14.6,0.2588,0.0,0.5499999999999999
14.7,0.2596,0.0,0.6
14.8,0.2585,0.0,0.6
14.9,0.25909999999999994,0.0,0.5499999999999999
15.0,0.264,0.0,0.6

